The Secondary Ionization Wave and Characteristic Map of Surface Discharge Plasma in a Wide Time Scale

Variation of voltage profiles with different time scales leads to the redistribution of deposited energy as well as electro-hydrodynamic forces, while the mechanism and scaling law is still unknown. On the basis of theoretical and numerical analysis, we show that a secondary surface ionization wave forms during the voltage rising slope when electron density decreases to a critical level while the voltage is still rising. A characteristic map of energy and electro-hydrodynamics force in time scales between 1~ns and 0.1~s at atmospheric pressure is proposed, opening the door towards the target--directed design of surface discharges.

==> outline.txt <==
Figures

1. 
